Combined Hapto-Visual and Auditory Rendering of Cultural Heritage Objects

In this work, we develop a multi-modal rendering framework comprising of hapto-visual and auditory data. The prime focus is to haptically render point cloud data representing virtual 3-D models of cultural significance and also to handle their affine transformations. Cultural heritage objects could potentially be very large and one may be required to render the object at various scales of details. Further, surface effects such as texture and friction are incorporated in order to provide a realistic haptic perception to the users. Moreover, the proposed framework includes an appropriate sound synthesis to bring out the acoustic properties of the object. It also includes a graphical user interface with varied options such as choosing the desired orientation of 3-D objects and selecting the desired level of spatial resolution adaptively at runtime. A fast, point proxy-based haptic rendering technique is proposed with proxy update loop running 100 times faster than the required haptic update frequency of 1 kHz. The surface properties are integrated in the system by applying a bilateral filter on the depth data of the virtual 3-D models. Position dependent sound synthesis is incorporated with the incorporation of appropriate audio clips.

==> ACCV 2014 final/contact.txt <==
Name and email of corresponding author:

Name: Ms. Aniyath Praseedha Krishnan
Email: praseedhakrishnan@gmail.com

Authors in order of appearance in the paper: 

Full family name(s), full first name(s), email address(es), affiliation(s)

1. Aniyath, Praseedha Krishnan, praseedhakrishnan@gmail.com, IIT Bombay
2. Kamalalayam Gopalan, Sreeni, sreenikg79@gmail.com, IIT Bombay
3. Kumari, Priyadarshini, priyadarshini.kri15@gmail.com, IIT Bombay
4. Chaudhuri, Subhasis, sc@ee.iitb.ac.in, IIT Bombay




==> contact.txt <==
Name and email of corresponding author:

Name: Ms. Aniyath Praseedha Krishnan
Email: praseedhakrishnan@gmail.com

Authors in order of appearance in the paper: 

Full family name(s), full first name(s), email address(es), affiliation(s)

1. Aniyath, Praseedha Krishnan, praseedhakrishnan@gmail.com, IIT Bombay
2. Kamalalayam Gopalan, Sreeni, sreenikg79@gmail.com, IIT Bombay
3. Kumari, Priyadarshini, priyadarshini.kri15@gmail.com, IIT Bombay
4. Chaudhuri, Subhasis, sc@ee.iitb.ac.in, IIT Bombay



